Benchmark and Best Practices for Biomedical Knowledge Graph Embeddings

Much of biomedical and healthcare data is encoded in discrete, symbolic form such as text and medical codes. There is a wealth of expert-curated biomedical domain knowledge stored in knowledge bases and ontologies, but the lack of reliable methods for learning knowledge representation has limited their usefulness in machine learning applications. While text-based representation learning has significantly improved in recent years through advances in natural language processing, attempts to learn biomedical concept embeddings so far have been lacking. A recent family of models called knowledge graph embeddings have shown promising results on general domain knowledge graphs, and we explore their capabilities in the biomedical domain. We train several state-of-the-art knowledge graph embedding models on the SNOMED-CT knowledge graph, provide a benchmark with comparison to existing methods and in-depth discussion on best practices, and make a case for the importance of leveraging the multi-relational nature of knowledge graphs for learning biomedical knowledge representation. The embeddings, code, and materials will be made available to the communitY.

==> Supplements/README.txt <==
Here's a catalogue of the files in this Supplements bundle:

Appendix.pdf: pdf of the Appendix section to be included after acceptance.

semantic_groups_and_types.csv: a csv file showing which semantic groups and types were included in the dataset in Snomed2Vec and our paper.

code
	-graphvite_experiments.py: the main script that uses GraphVite to train KGEs.
	-application.py: a modified script from the graphvite package used for this paper (should be imported in graphvite_experiments.py).
	-entity_classification.py: performs semantic type and group classification.
	-visualization.py: uses graphvite's visualization application to plot embeddings.

notebooks
	-umls_utils.ipynb: jupyter notebook for preprocessing umls files and creating the dataset and relevant files.
	-visualization_prep.ipynb: notebook for preparing labels for visualization.

sample_scripts
	-training.sh: sample bash script for running graphvite_experiments.py to train KGEs.
	-relation_prediction.sh: sample script for running relation prediction using a pretrained model.
	-visualization.sh: sample script for creating embedding plots.

sample_model_outputs
	-link_prediction_output.txt: 10 samples of link prediction outputs for top 10 predictions.
	-relation_prediction_output.txt: same, but for relation prediction

CHEM_semantic_types_viz: figures similar to those in Figure 2 of the main text; showing semantic types for the Chemicals semantic group.
	-ComplEx_CHEM.png
	-RotatE_CHEM.png
	-Snomed2Vec_CHEM.png

umls_preprocess.txt: notes and commands used to preprocess raw UMLS files.

==> Supplements/sample_model_outputs/link_prediction_output.txt <==
query: Cochlear canal structure 	 Relation: inverse_isa 	 target: Spiral cochlear ligament structure 	 correct: False
	 1. Cochlear canal structure: 5.37
	 2. Entire cochlear canal: 4.804
	 3. Apex of cochlear duct: 3.613
	 4. Cupula of cochlear duct: 3.598
	 5. Cochlear canaliculus: 3.549
	 6. Limbus of cochlear duct: 3.548
	 7. Base of cochlear duct: 3.455
	 8. Structure of turn of cochlear canal: 3.241
	 9. Structure of limbus of bony spiral lamina: 3.21
	 10. Turn of cochlear duct: 3.082

query: Spiral cochlear ligament structure 	 Relation: inverse_isa 	 target: Cochlear canal structure 	 correct: False
	 1. Spiral cochlear ligament structure: 5.041
	 2. Entire spiral cochlear ligament: 2.866
	 3. Structure of ligament of head and neck: 2.766
	 4. Non-skeletal ligament structure: 2.738
	 5. Basilar crest of the spiral cochlear ligament: 2.136
	 6. Spiral prominence of the cochlear duct: 1.955
	 7. Ossicular ligament structure: 1.312
	 8. Structure of stria vascularis of cochlea: 1.037
	 9. Entire basilar crest of the spiral cochlear ligament: 0.839
	 10. Structure of ligament: 0.536

query: Delivery place booked 	 Relation: inverse_isa 	 target: Changing delivery booking place 	 correct: True
	 1. Delivery place booked: 4.294
	 2. Home delivery booked: 3.499
	 3. Changing delivery booking place: 1.691
	 4. Patient transport booked by practice: 1.516
	 5. Procedure carried out on subject: 0.926
	 6. Delivery booking place: 0.537
	 7. Delivery place booking: -0.174
	 8. Short message service text message sent: -0.195
	 9. Inhaler technique observed: -0.258
	 10. Reopened wound of thyroid: -0.299

query: Changing delivery booking place 	 Relation: inverse_isa 	 target: Delivery place booked 	 correct: True
	 1. Changing delivery booking place: 3.879
	 2. Delivery place booking: 2.776
	 3. Delivery place booked: 1.691
	 4. Procedure carried out on subject: 0.929
	 5. Patient transport booked by practice: 0.327
	 6. Home delivery booked: -0.075
	 7. Midwife unit delivery booking: -0.504
	 8. Consultant unit booking: -0.512
	 9. General practitioner unit delivery booking: -0.584
	 10. Patient advised to: -0.656

query: Finding related to ability to do dusting 	 Relation: inverse_isa 	 target: Difficulty doing dusting 	 correct: True
	 1. Finding related to ability to do dusting: 4.459
	 2. Unable to do dusting: 4.433
	 3. Does not do dusting: 4.096
	 4. Able to do dusting: 4.006
	 5. Does dusting: 3.854
	 6. Difficulty doing dusting: 3.139
	 7. Does not clean food preparation area: 2.193
	 8. Does clean food preparation area: 2.143
	 9. Does not clean windows: 2.099
	 10. Able to clean food preparation area: 2.006

query: Difficulty doing dusting 	 Relation: method_of 	 target: Finding related to ability to do dusting 	 correct: True
	 1. Difficulty doing dusting: 4.479
	 2. Difficulty cleaning room: 4.264
	 3. Finding related to ability to do dusting: 3.139
	 4. Difficulty cleaning floor: 2.561
	 5. Difficulty cleaning food preparation area: 2.385
	 6. Difficulty doing polishing: 2.306
	 7. Difficulty cleaning windows: 1.979
	 8. Finding related to ability to clean floor: 1.935
	 9. Finding related to ability to clean food preparation area: 1.819
	 10. Finding related to ability to do polishing: 1.657

query: Measurement 	 Relation: disposition_of 	 target: Measurement of basal metabolic rate 	 correct: False
	 1. Measurement: 4.516
	 2. Measurement of girth: 3.323
	 3. Measuring stoma aperture: 3.062
	 4. Measurement of disaccharidase activity of intestine: 3.049
	 5. Osmolality measurement: 3.032
	 6. Physics - other measurements: 2.992
	 7. Measurement of surface foot pressure: 2.963
	 8. Lamellar bodies count: 2.963
	 9. Measurement of arterial closing pressure: 2.955
	 10. Volumetry: 2.932

query: Measurement of basal metabolic rate 	 Relation: inverse_isa 	 target: Measurement 	 correct: True
	 1. Measurement of basal metabolic rate: 4.062
	 2. Measurement: -1.492
	 3. Physiologic measurement: -1.796
	 4. Basal metabolic rate outside reference range: -1.917
	 5. Blood chemistry: -1.917
	 6. Hormone measurement: -2.2
	 7. Measurement of liver enzyme: -2.298
	 8. Enzyme measurement: -2.456
	 9. Blood gas measurement: -2.513
	 10. Measurement of substance: -2.564

query: Leg repair 	 Relation: has_intent 	 target: Ilioanterior tibial bypass graft 	 correct: False
	 1. Leg repair: 5.217
	 2. Tibial tendon transfer: 2.892
	 3. Transfer of peroneus brevis: 2.89
	 4. Femoro-posterior tibial artery bypass: 2.789
	 5. Femoral-distal bypass with posterior tibial artery: 2.712
	 6. Femoro-anterior tibial artery bypass: 2.709
	 7. Femoroposterior tibial reversed vein bypass graft: 2.674
	 8. Transfer of peroneal tendons: 2.674
	 9. Osteoplasty of fibula: 2.672
	 10. Replantation of lower leg: 2.66

query: Ilioanterior tibial bypass graft 	 Relation: inverse_isa 	 target: Leg repair 	 correct: False
	 1. Ilioanterior tibial bypass graft: 5.198
	 2. Iliac artery bypass: 3.123
	 3. Arterial bypass of lower limb artery: 2.821
	 4. Ilio-popliteal artery bypass: 2.374
	 5. Ilio-popliteal artery bypass with vein: 1.9
	 6. Femorodistal bypass: 1.865
	 7. Femoro-anterior tibial bypass graft: 1.864
	 8. Ilio-distal popliteal graft: 1.831
	 9. Femoral-anterior tibial artery bypass graft with vein: 1.797
	 10. Femoro-anterior tibial artery bypass: 1.69



==> Supplements/sample_model_outputs/relation_prediction_output.txt <==
query: Spiral cochlear ligament structure -> Cochlear canal structure 	 target: inverse_isa 	 correct: True
	 1. inverse_isa: -2.236
	 2. has_part_anatomy_structure: -2.453
	 3. possibly_equivalent_to: -2.652
	 4. part_anatomy_structure_of: -2.703
	 5. has_entire_anatomy_structure: -2.77
	 6. has_modification: -2.82
	 7. is_modification_of: -2.849
	 8. referred_to_by: -2.885
	 9. active_ingredient_of: -2.95
	 10. refers_to: -3.019

query: Changing delivery booking place -> Delivery place booked 	 target: inverse_isa 	 correct: False
	 1. has_part_anatomy_structure: 2.193
	 2. has_modification: 2.141
	 3. possibly_equivalent_to: 2.121
	 4. part_anatomy_structure_of: 2.106
	 5. is_modification_of: 2.084
	 6. referred_to_by: 2.001
	 7. refers_to: 1.897
	 8. was_a: 1.823
	 9. inverse_was_a: 1.77
	 10. has_alternative: 1.735

query: Difficulty doing dusting -> Finding related to ability to do dusting 	 target: inverse_isa 	 correct: True
	 1. inverse_isa: 3.139
	 2. has_entire_anatomy_structure: 2.442
	 3. has_part_anatomy_structure: 1.727
	 4. active_ingredient_of: 1.553
	 5. possibly_equivalent_to: 1.519
	 6. part_anatomy_structure_of: 1.126
	 7. is_modification_of: 1.119
	 8. has_modification: 1.03
	 9. referred_to_by: 0.977
	 10. inverse_was_a: 0.947

query: Measurement of basal metabolic rate -> Measurement 	 target: inverse_isa 	 correct: True
	 1. active_ingredient_of: -1.05
	 2. associated_morphology_of: -1.2
	 3. has_entire_anatomy_structure: -1.386
	 4. inverse_isa: -1.492
	 5. inverse_was_a: -1.653
	 6. has_part_anatomy_structure: -2.095
	 7. is_modification_of: -2.25
	 8. has_interpretation: -2.252
	 9. refers_to: -2.256
	 10. cause_of: -2.3

query: Ilioanterior tibial bypass graft -> Leg repair 	 target: inverse_isa 	 correct: True
	 1. inverse_isa: -0.105
	 2. has_entire_anatomy_structure: -0.607
	 3. active_ingredient_of: -0.844
	 4. part_anatomy_structure_of: -1.197
	 5. has_part_anatomy_structure: -1.203
	 6. possibly_equivalent_to: -1.397
	 7. is_modification_of: -1.423
	 8. has_modification: -1.458
	 9. referred_to_by: -1.506
	 10. refers_to: -1.666

query: Finger brachial pressure index -> Ultrasound - action 	 target: method_of 	 correct: True
	 1. method_of: 1.113
	 2. associated_morphology_of: -0.556
	 3. active_ingredient_of: -0.658
	 4. inverse_was_a: -0.836
	 5. inverse_isa: -1.016
	 6. has_entire_anatomy_structure: -1.1
	 7. precise_active_ingredient_of: -1.233
	 8. basis_of_strength_substance_of: -1.235
	 9. has_clinical_course: -1.557
	 10. has_interpretation: -1.595

query: Glecaprevir -> Hepatitis C virus NS3/4A protease inhibitor 	 target: disposition_of 	 correct: True
	 1. disposition_of: 0.898
	 2. has_disposition: -2.593
	 3. inverse_was_a: -3.446
	 4. possibly_equivalent_to: -3.696
	 5. inverse_isa: -3.699
	 6. same_as: -3.722
	 7. has_entire_anatomy_structure: -3.805
	 8. has_part_anatomy_structure: -3.816
	 9. was_a: -3.832
	 10. refers_to: -3.837

query: Hereditary cavernous hemangioma of brain -> Cavernous hemangioma of brain 	 target: inverse_isa 	 correct: True
	 1. possibly_equivalent_to: 1.418
	 2. is_modification_of: 1.218
	 3. has_modification: 1.073
	 4. part_anatomy_structure_of: 1.04
	 5. has_part_anatomy_structure: 0.881
	 6. referred_to_by: 0.756
	 7. refers_to: 0.628
	 8. alternative_of: 0.528
	 9. inverse_isa: 0.502
	 10. has_alternative: 0.491

query: Guidance intent -> MRI guided high intensity focused ultrasound ablation of lesion of prostate 	 target: has_intent 	 correct: True
	 1. has_intent: -1.174
	 2. inverse_was_a: -3.783
	 3. has_temporal_context: -4.081
	 4. refers_to: -4.192
	 5. has_modification: -4.244
	 6. alternative_of: -4.252
	 7. has_presentation_strength_denominator_value: -4.261
	 8. has_alternative: -4.301
	 9. has_presentation_strength_numerator_value: -4.332
	 10. same_as: -4.363

query: Anti neutrophilic cytoplasm antibody -> Autoantibody 	 target: inverse_isa 	 correct: True
	 1. has_modification: -1.869
	 2. is_modification_of: -2.024
	 3. has_part_anatomy_structure: -2.301
	 4. part_anatomy_structure_of: -2.328
	 5. possibly_equivalent_to: -2.431
	 6. refers_to: -2.434
	 7. referred_to_by: -2.449
	 8. inverse_isa: -2.48
	 9. has_entire_anatomy_structure: -2.661
	 10. has_alternative: -2.85



==> Supplements/semantic_groups_and_types.csv <==
SG,SG_string,TUI,STY,Snomed2Vec people,David
ACTI,Activities & Behaviors,T052,Activity,x,x
ACTI,Activities & Behaviors,T053,Behavior,x,x
ACTI,Activities & Behaviors,T056,Daily or Recreational Activity,x,x
ACTI,Activities & Behaviors,T051,Event,x,x
ACTI,Activities & Behaviors,T064,Governmental or Regulatory Activity,x,x
ACTI,Activities & Behaviors,T055,Individual Behavior,x,x
ACTI,Activities & Behaviors,T066,Machine Activity,x,x
ACTI,Activities & Behaviors,T057,Occupational Activity,x,x
ACTI,Activities & Behaviors,T054,Social Behavior,x,x
ANAT,Anatomy,T017,Anatomical Structure,o,o
ANAT,Anatomy,T029,Body Location or Region,o,o
ANAT,Anatomy,T023,"Body Part, Organ, or Organ Component",o,o
ANAT,Anatomy,T030,Body Space or Junction,o,o
ANAT,Anatomy,T031,Body Substance,o,o
ANAT,Anatomy,T022,Body System,o,o
ANAT,Anatomy,T025,Cell,x,x
ANAT,Anatomy,T026,Cell Component,x,x
ANAT,Anatomy,T018,Embryonic Structure,x,x
ANAT,Anatomy,T021,Fully Formed Anatomical Structure,o,o
ANAT,Anatomy,T024,Tissue,o,o
CHEM,Chemicals & Drugs,T116,"Amino Acid, Peptide, or Protein",o,o
CHEM,Chemicals & Drugs,T195,Antibiotic,o,o
CHEM,Chemicals & Drugs,T123,Biologically Active Substance,o,o
CHEM,Chemicals & Drugs,T122,Biomedical or Dental Material,x,x
CHEM,Chemicals & Drugs,T103,Chemical,x,o
CHEM,Chemicals & Drugs,T120,Chemical Viewed Functionally,x,x
CHEM,Chemicals & Drugs,T104,Chemical Viewed Structurally,x,x
CHEM,Chemicals & Drugs,T200,Clinical Drug,o,o
CHEM,Chemicals & Drugs,T196,"Element, Ion, or Isotope",x,o
CHEM,Chemicals & Drugs,T126,Enzyme,o,o
CHEM,Chemicals & Drugs,T131,Hazardous or Poisonous Substance,o,o
CHEM,Chemicals & Drugs,T125,Hormone,o,o
CHEM,Chemicals & Drugs,T129,Immunologic Factor,o,o
CHEM,Chemicals & Drugs,T130,"Indicator, Reagent, or Diagnostic Aid",o,o
CHEM,Chemicals & Drugs,T197,Inorganic Chemical,o,o
CHEM,Chemicals & Drugs,T114,"Nucleic Acid, Nucleoside, or Nucleotide",o,o
CHEM,Chemicals & Drugs,T109,Organic Chemical,o,o
CHEM,Chemicals & Drugs,T121,Pharmacologic Substance,o,o
CHEM,Chemicals & Drugs,T192,Receptor,o,o
CHEM,Chemicals & Drugs,T127,Vitamin,o,o
CONC,Concepts & Ideas,T185,Classification,x,o
CONC,Concepts & Ideas,T077,Conceptual Entity,x,o
CONC,Concepts & Ideas,T169,Functional Concept,x,o
CONC,Concepts & Ideas,T102,Group Attribute,x,o
CONC,Concepts & Ideas,T078,Idea or Concept,x,o
CONC,Concepts & Ideas,T170,Intellectual Product,x,o
CONC,Concepts & Ideas,T171,Language,x,o
CONC,Concepts & Ideas,T080,Qualitative Concept,x,o
CONC,Concepts & Ideas,T081,Quantitative Concept,x,o
CONC,Concepts & Ideas,T089,Regulation or Law,x,x
CONC,Concepts & Ideas,T082,Spatial Concept,x,o
CONC,Concepts & Ideas,T079,Temporal Concept,x,o
DEVI,Devices,T203,Drug Delivery Device,x,o
DEVI,Devices,T074,Medical Device,x,o
DEVI,Devices,T075,Research Device,x,o
DISO,Disorders,T020,Acquired Abnormality,o,o
DISO,Disorders,T190,Anatomical Abnormality,o,o
DISO,Disorders,T049,Cell or Molecular Dysfunction,o,o
DISO,Disorders,T019,Congenital Abnormality,o,o
DISO,Disorders,T047,Disease or Syndrome,o,o
DISO,Disorders,T050,Experimental Model of Disease,x,x
DISO,Disorders,T033,Finding,o,o
DISO,Disorders,T037,Injury or Poisoning,o,o
DISO,Disorders,T048,Mental or Behavioral Dysfunction,o,o
DISO,Disorders,T191,Neoplastic Process,o,o
DISO,Disorders,T046,Pathologic Function,o,o
DISO,Disorders,T184,Sign or Symptom,o,o
GENE,Genes & Molecular Sequences,T087,Amino Acid Sequence,x,x
GENE,Genes & Molecular Sequences,T088,Carbohydrate Sequence,x,x
GENE,Genes & Molecular Sequences,T028,Gene or Genome,x,x
GENE,Genes & Molecular Sequences,T085,Molecular Sequence,x,x
GENE,Genes & Molecular Sequences,T086,Nucleotide Sequence,x,x
GEOG,Geographic Areas,T083,Geographic Area,x,x
LIVB,Living Beings,T100,Age Group,x,x
LIVB,Living Beings,T011,Amphibian,x,x
LIVB,Living Beings,T008,Animal,x,x
LIVB,Living Beings,T194,Archaeon,x,x
LIVB,Living Beings,T007,Bacterium,x,x
LIVB,Living Beings,T012,Bird,x,x
LIVB,Living Beings,T204,Eukaryote,x,x
LIVB,Living Beings,T099,Family Group,x,x
LIVB,Living Beings,T013,Fish,x,x
LIVB,Living Beings,T004,Fungus,x,x
LIVB,Living Beings,T096,Group,x,x
LIVB,Living Beings,T016,Human,x,x
LIVB,Living Beings,T015,Mammal,x,x
LIVB,Living Beings,T001,Organism,x,x
LIVB,Living Beings,T101,Patient or Disabled Group,x,x
LIVB,Living Beings,T002,Plant,x,x
LIVB,Living Beings,T098,Population Group,x,x
LIVB,Living Beings,T097,Professional or Occupational Group,x,x
LIVB,Living Beings,T014,Reptile,x,x
LIVB,Living Beings,T010,Vertebrate,x,x
LIVB,Living Beings,T005,Virus,x,x
OBJC,Objects,T071,Entity,x,x
OBJC,Objects,T168,Food,x,x
OBJC,Objects,T073,Manufactured Object,x,x
OBJC,Objects,T072,Physical Object,x,x
OBJC,Objects,T167,Substance,x,x
OCCU,Occupations,T091,Biomedical Occupation or Discipline,x,x
OCCU,Occupations,T090,Occupation or Discipline,x,x
ORGA,Organizations,T093,Health Care Related Organization,x,x
ORGA,Organizations,T092,Organization,x,x
ORGA,Organizations,T094,Professional Society,x,x
ORGA,Organizations,T095,Self-help or Relief Organization,x,x
PHEN,Phenomena,T038,Biologic Function,x,o
PHEN,Phenomena,T069,Environmental Effect of Humans,x,o
PHEN,Phenomena,T068,Human-caused Phenomenon or Process,x,o
PHEN,Phenomena,T034,Laboratory or Test Result,x,o
PHEN,Phenomena,T070,Natural Phenomenon or Process,x,o
PHEN,Phenomena,T067,Phenomenon or Process,x,o
PHYS,Physiology,T043,Cell Function,x,x
PHYS,Physiology,T201,Clinical Attribute,x,o
PHYS,Physiology,T045,Genetic Function,x,x
PHYS,Physiology,T041,Mental Process,x,o
PHYS,Physiology,T044,Molecular Function,x,x
PHYS,Physiology,T032,Organism Attribute,x,o
PHYS,Physiology,T040,Organism Function,x,o
PHYS,Physiology,T042,Organ or Tissue Function,x,o
PHYS,Physiology,T039,Physiologic Function,x,o
PROC,Procedures,T060,Diagnostic Procedure,o,o
PROC,Procedures,T065,Educational Activity,o,o
PROC,Procedures,T058,Health Care Activity,o,o
PROC,Procedures,T059,Laboratory Procedure,o,o
PROC,Procedures,T063,Molecular Biology Research Technique,o,o
PROC,Procedures,T062,Research Activity,o,o
PROC,Procedures,T061,Therapeutic or Preventive Procedure,o,o

==> Supplements/umls_preprocess.txt <==
Start from MRCONSO to extract concept list
#This command filters out inactive, nonpreferred concepts and only keeps relevant columns
awk -F '|' '$3=="P" && $5=="PF" && $7=="Y" && $12=="SNOMEDCT_US" && $13=="PT" && $17=="N" {OFS="\t"; print$1,$15}' MRCONSO.RRF > active_concepts.txt

#This command filters out inactive relations and only keeps relevant columns
awk -F '|' '$11=="SNOMEDCT_US" && $15=="N" {OFS="\t"; print$1,$4,$5,$8}' MRREL.RRF > active_relations.txt

#This command keeps only relevant columsn from MRSTY
awk -F '|' '{OFS="\t"; print$1,$2,$4}' MRSTY.RRF > semantic_types.txt

Then we use Python to subset the concepts by semantic types/groups using MRSTY and SemGroups.txt, and subset MRREL using those concepts


